Comparison of Model Predictive and Reinforcement Learning Methods for Fault Tolerant Control

A desirable property in fault-tolerant controllers is adaptability to system changes as they evolve during systems operations. An adaptive controller does not require optimal control policies to be enumerated for possible faults. Instead it can approximate one in real-time. We present two adaptive fault-tolerant control schemes for a discrete time system based on hierarchical reinforcement learning. We compare their performance against a model predictive controller in presence of sensor noise and persistent faults. The controllers are tested on a fuel tank model of a C-130 plane. Our experiments demonstrate that reinforcement learning-based controllers perform more robustly than model predictive controllers under faults, partially observable system models, and varying sensor noise levels.

==> Outline.txt <==
- Introduction
	Description of problem,
	Significance of problem (i.e. why?)
	Description of approach
	Contribution to existing work
	Arrangement of paper

- Background
	- Model Predictive Control
	- Reinforcement Learning control

- Approach/Case Study
	Define the problem (tanks structure, faults etc.),
	Describe different controls (MPC, Offline RL, Online RL)	
	Primary results (i.e. expectations, predictions)

- Method and Results
